Enhanced Playback of Automated Service Emulation Models Using Entropy Analysis

Service virtualisation is a supporting tool for DevOps to generate interactive service models of dependency systems on which a system-under-test relies. These service models allow applications under development to be continuously tested against production-like conditions. Generating these virtual service models requires expert knowledge of the service protocol, which may not always be available. However, service models may be generated automatically from network traces. Previous work has used the Needleman-Wunsch algorithm to select a response from the service model to play back for a live request. We propose an extension of the Needleman-Wunsch algorithm, which uses entropy analysis to automatically detect the critical matching fields for selecting a response. Empirical tests against four enterprise protocols demonstrate that entropy weighted matching can improve response accuracy.

==> figs/graphs/es.csv <==
1.0
1.0
1.0
1.0
6.0
6.0
7.0
1.0
1.0
1.0
1.0
2.0
1.0
1.0
1.0
1.0
6.0
6.0
6.0
6.0
5.0
4.0
4.0
3.0
3.0
2.0


==> figs/graphs/exp_c.csv <==
c	IMS	LDAP	Twitter
1 80.05 94.50620119 99.52876712
2 84.2 94.85530547 99.52876712
3 89.05 95.1309141 99.53424658
4 94.5625 95.17684887 99.53424658
5 97.2 95.38355535 99.53424658
10 99.875 92.57694074 95.60547945


==> figs/graphs/shannon_a.csv <==
a	ims	ldap	twitter
1	78.9 94.28112081 99.52876712
2	79.3 94.51538815 99.48493151
3	79.8 94.51079467 99.48493151
4	80.1 94.51998163 99.48493151
5	80.15 94.57050988 99.48493151
10	80.6 94.78640331 99.48493151
20	81 94.81855765 99.48493151
30	81.21 94.85530547 99.48493151
40	81.24 94.8690859 99.48493151
50	81.26 94.86449242 99.48493151
100 81.26 95.00229674 99.48493151


==> figs/graphs/shannon_c.csv <==
c	IMS	LDAP	Twitter
1	78.9 94.28112081 99.52876712
2 80.425 94.54294901 99.48493151
3 82.7875 94.88745981 99.48493151
4 85.4 95.06201194 99.52876712
5 88.625 95.19981626 99.53424658
10 98.6375 95.49839228 99.58356164


==> figs/graphs/sigmoid_s.csv <==
s	IMS	LDAP	Twitter
5 92.825 87.89159394 95.60547945
10 99.55 95.06660542 99.52876712
40 99.6 95.23656408 99.57808219


==> figs/graphs/sigmoid_t.csv <==
tau	IMS	LDAP	Twitter
.4 99.7625 89.7381718 97.11232877
.5 99.8 90.88194763 99.52328767
.6 100 92.14974736 99.56712329
.7 99.95 94.83693156 99.57260274


==> figs/graphs/thresh_t.csv <==
t	IMS	LDAP	Twitter
0 37.2125 27.16123105 29.52328767
.01 37.2125 27.30822232 29.52328767
0.02 37.2125 27.60220487 29.52328767
.05 37.2125 28.0202113 29.52328767
.1 37.2125 29.27423059 33.60547945
.2 37.2125 31.78226918 33.6
.3 37.2125 57.02342673 60.34520548
.4 69.4375 75.52595315 95.60547945
.5 83.5875 86.21497474 95.60547945
.6 100 83.95039045 95.60547945
.7 100 91.24942582 95.60547945
.8 93.3375 93.69315572 99.01369863
.9 85.775 93.72071658 99.50684932
1 77.425 94.17547083 99.52876712


==> figs/graphs/ws.csv <==
1000
1000
1000
1000
3
3
1
1000
1000
1000
1000
214
1000
1000
1000
1000
3
3
3
3
7
18
18
57
57
214

